Dynamical double black holes and their host cluster properties

We investigate the relationship between the global properties of star clusters and their double black hole (DBH) populations. We use the code {\tt NBODY6} to evolve a suite of star cluster models with an initial mass of $\mathcal{O}(10^4)$M$_\odot$ and varying initial parameters. We conclude that cluster metallicity plays the most significant role in determining the lifespan of a cluster, while the initial half-mass radius is dominant in setting the rate of BH exchange interactions in the central cluster regions. We find that the mass of interacting BHs, rather than how frequently their interactions with other BHs occur, is more crucial in the thermal expansion and eventual evaporation of the cluster. We formulate a novel approach to easily quantify the degree of BH-BH dynamical activity in each model. We report 12 in-cluster and three out-of-cluster (after ejection from the cluster) DBH mergers, of different types (inspiral, eccentric, hierarchical) across the ten $N$-body models presented. Our DBH merger efficiency is 3--4$\times10^{-5}$ mergers per M$_\odot$. We note the cluster initial density plays the most crucial role in determining the number of DBH mergers, with the potential presence of a transitional density point (between 1.2-3.8$\times10^3$M$_\odot$/pc$^3$) below which the number of in-cluster mergers increases with cluster density and above which the increased stellar density acts to prevent in-cluster BH mergers. The importance of the history of dynamical interactions within the cluster in setting up the pathways to ejected DBH mergers is also discussed. Our findings show a broad match with observed LIGO-Virgo DBH mergers.

==> Dynamical double black holes and their host cluster properties (2)/Referee_response.txt <==
P3: More info BH kicks are needed to understand what is done. Perhaps a useful additional plot would be to show the initial BH mass function for the 3 values of Z, and the (dispersion of) the kick velocities as a function of BH mass. 



P3: worth mentioning that ARchain includes Post Newtonian corrections (Mikkola & Merritt 2008)

P3: not clear how secondary masses are sampled. 

P3: how are the cluster orbits with respect to the disc?

P3: it would be useful to provide an initial Jacobi radius to be able to compare to r_h (i.e. to estimate the strength of the tides). 

P3: Table 1: can the authors add the ex-situ mergers as well?

P3: the GC ids are a bit arbitrary: there are 150 GCs

P4: are the updated SSE/BSE versions available?

P4: what is meant with "tidal and shock stripping"? The orbits are circular, so there are no bulge shocks. It is not clear whether the orbits are inclined wrt the disc (comment above). If not, disc shocks also play no role. 

P5: "A useful way to track this is through studying the evolution of the cluster Lagrangian radii" Lagrangian radii do not provide any insight into equipartition. You could look at the mean mass within these shells. 

P6: eq 1: the argument of the natural logarithm is 0.02N for multi mass systems or 0.11N for equal-mass clusters (Giersz & Heggie 1994). A gravitational constant is needed to make the rhs in the same units as the lhs. R should be R_h. It would also be good to add the constant of proportionality and give the definition of the average relaxation time within r_h (i.e. t_rh), because that quantity has been mentioned already and it used in later plots. Also, there is an additional psi in the denominator in the original definition by Spitzer & Hart 1971, which equals unity or equal-mass clusters, but can be quite substantial when the cluster has BHs (e.g. Antonini & Gieles 2020; Wang 2020). 

P7: the difference in mass loss rate for clusters with different Z and otherwise identical ICs is intriguing and perhaps worth looking into a bit more. I suspect it might be the result of the relatively large r_h relative to the Jacobi/tidal radius. Breen & Heggie 2013 showed that there exists a critical mass fraction in BHs of ~10%, at which a cluster would lose BH mass at the same rate as stellar mass and therefore maintain a constant BH mass fraction. Gieles et al. 2021 showed for Palomar 5 that dense clusters eject their BHs before filling the tidal radius to end below this critical BH fraction, while lower densities result in BH fraction that increase to 100% (see also Banerjee & Kroupa 2011). I suspect that the initial ratio r_h/r_J and the initial BH mass fraction is such that a small change in initial mass would push low-Z clusters into the regime of ever increase=ing BH mass fraction. The larger R_h of M-03 (and M-02) in Fig. 5 confirm this. The more similar mass evolution of M-08 and M-10 inferred from Table 1 suggests that differences in Z plays a smaller role for more compact clusters, although these models should probably be evolved for longer to be able to conclude something. Can the authors do this? It would be interesting to plot the fraction of the total cluster mass in BHs for (e.g.) models M-01-03 and M-08 and M-10. I suspect that for M-02 and M-03, the slightly higher initial mass fraction in BHs leads to 100% BH clusters, that have an increasing mass loss rate near dissolution (see also Giersz et al. 2019 and Wang 2020)

P8: Fig. 7 perhaps more instructive to do this in terms of mass, rather than number. Or both.

P8: the number of elapsed relaxation times can be shorter *if* expressed in terms of the relaxation time for single mass clusters (as is done here). If the effect of larger psi for BH-rich clusters is included, the number of elapsed relaxation times would be ~20-30. It is fine if the authors stick to the "classical" definition, but it is worth mentioning a word of caution.

P8: I am not convinced by the snowball effect: if stars are lost, the escape velocity does not necessarily reduce. The cluster could contract as a result of mass loss, thereby increasing V_esc. What happens depends on the energy that the escapers carry away. I find the related Fig 9 not very informative. 

P8: "While the models of higher initial density have a slightly lower rate of ejected stars in general, the overriding factor in determining this appears to be ��." This is based on the comparison of mass evolution shown in Fig. 7 and escapers in Fig. 7 (bottom), which are only showing the first ~ Gyr. To be able to conclude that metallicity is the "overriding factor" models, 08 and 10 need to be run until dissolution. I suspect that r_h/r_J is also very important, in the sense that the variations in t_diss seen with different Z only occur for initially large cluster (i.e. Roche filling). 

P8: bottom right: it is not demonstrated that more mass in DBH causes the cluster evolve differently. It would also be nice to understand whether there is also a difference in the number of DBHs.

P9: end of sec 3.3: "effect" -> "affect"

P11: I am not sure I understand this sentence: "converting 55% of the ZAMS mass to BHs compared to 27% for M-01". Is this the fraction of the total zams mass of BH progenitor stars?

P11: Fig. 12: I would like to understand how many of the DBHs you find are primordial of origin, and how many have formed dynamically. In the end of p12, you mention that there are no primordial DBHs at 1 Gyr. If this implies that all DBHs have been created dynamically, it would be worth mentioning this in relation to Fig. 12, including an explanation for why none of the primordial binaries survive. If BHs are small/zero, I would have expected quite a number of primordial massive star binaries to produce 'hard DBHs'.

P13: Not clear why there should be a saddle point. Also, the reference to a saddle point is made in various contexts and this is confusing: in the abstract it refers only to density and in a 1-d parameers space there are no saddle points. Here on P13 it is in a 3d space, and P20 it is in "cluster initial density versus number of incluster mergers parameter space". This also confuses me, because the number of incluster mergers is not a model parameter, but an outcome. So the authors need to define what they mean. It seems they mean a maximum in the number of mergers as a function of density, but I mm not convinced by this (see below). 

P15: the discussion on survivability is a bit muddy. This quantity is essentially the inverse of the encounter rate. It would be nice to do a bit of analytic estimates of what is expected. In the gravitational focussing regime, the encounter rate depends on density (rho) and velocity disperson (sigma) as (Hills & Day 1976)

R ~ rho/(a*sigma)

Where a is the semi-major axis. If the binaries are produced dynamically, we can then also assume that a ~ m/sigma^2, where m is the mass of the BH in the binary (which I assume to be equal mass) such that 

R ~ rho*sigma/m

So R does not only depend on rho, but also on sigma and m. The latter suggests that there are fewer encounters at low Z, do you see this?. Because sigma~M^(1/3) rho^(1/6), there is an additional cluster mass M dependence, with the rate being higher in more massive clusters, do you see this?

P15: sec 5.2.1./Fig. 18: are these chirp masses for primordial DBHs? Or for dynamically formed DBHs? I suspect the latter, but it is probably good to state this in the start of sec 5.2.1

P17: I am struggling to understand this sentence: "a ��orb distribution favouring long-periods may hint towards heightened DBH interactions actually prohibiting DBH mergers or enhancing them" If there are many long period binaries, doesn't that suggest there are in fact few interactions? 

P17: The attempt to find a signal in the 4 parameters that describe the properties of the BH population is perhaps unnecessarily complicating things. Henon 1961, 1965, 1975 showed that binaries provide the energy to sustain the cluster relaxation process. This can be used as a recipe for the hardening rate and even the merger rate of DBHs (Antonini et al. 2019; Antonini & Gieles 2020). 

P17: Fig. 20: related to the point above: changing only the radius by a factor of 2, results in a velocity dispersion that is a factor of sqrt(2) higher, hence binding energies of hard binaries are a factor of 2 larger, hence a is a factor of 2 smaller and P is a factor of 2^1.5 ~ 2.8 shorter. 

P18: "Orbital �� is mathematically connected to binary orbital separation (through latus-rectum), which in turn makes binding energy an implicit function of ��", you can write Ebinding as a function of e, but you don't have to: Ebinding = Gm1m2/(2a) where a is the semi-major axis. 

P18: "This is expected owing to the higher rate of DBH activity for M-03 with stronger gravitational perturbations from massive BHs or exchange interac- tions creating slightly more eccentric binary orbits." I always thought that all interactions and exchanges give rise to the thermal distribution. Can the author backup the claim that strong interactions with massive perturbers and exchanges give rise to higher eccenrtiities? 

P19: the relation t_delay(e) is not "exponential"

P19: "the increased intensity of dynamical interactions also results in more elliptic orbits" as mentioned earlier, I don't think this is true: the dynamically formed DBHs will follow the thermal distribution, which is constant in time. I may be missing something, and then the authors should demonstrate that more interactions leads to more eccentric orbits, compared to the thermal distribution. 

P20: I find Fig. 23 a bit redundant, the information is conveyed in the text. 

P20: it is mentioned that M-07 has Z=0.0005, but the table says Z=0.005

P20: The absence of in cluster mergers in M-07 relative to M-05, M-08 and the related "saddle point" are a bit over interpretation of the results. These models are stochastic, so something meaningful can only be said if all these models are repeated several times. Also, M-07 as 3 ex-situ mergers, so in terms of total mergers I think the is no optimum density. Perhaps there is, but it can not be concluded from these data. Therefore, "extreme dynamical activity may also hamper compact binary merger" can not be concluded. If the authors want to conclude this, they need to also explain why the Rodriguez et al. models (and all other models) find a clear increase of N_mergers with density. 

P20: maybe clearer to use "BH1" and "BH2" instead of "Star1/Star2"

P20: It seems like the mergers in M-03 formed from a triple that formed in a binary-binary encounter, is that correct? Is the final merger mediated by Lidov-Kozai?

P22: Rodriguez et al. 2016c has no Table 1, so I don't see where the quoted values come from. Perhaps the authors meant 2016a?

P22: when the others say " radii of 1–2 pc at various metallicities (see their Table 1) are 8.0×10−5 mergers/M and 15.8×10−5 mergers/M respectively,", I believe the higher rates refer to the smaller clusters, so the word "respectively" is misleading here. 

P22: the comparison with other studies in terms of efficiency per unit of cluster mass is interesting. The fact that the efficiency (expressed like this) is higher in more massive and more compact clusters is higher is well known. Hong et al. 2018 show that this efficiency scales with M and rh as M^0.3 rh^-0.9 and Antonini & Gieles 2020 find M^0.6 rh^-0.67. Given that the Rodriguez et al models are a factor of ~10 more massive, and a factor of 2-3 smaller, we expect an efficiency that is a factor of ~3x2 = 6 higher. With that in mind, you could argue that the efficiencies reported here are high!

P22: It would be nice to comment on the relatively high fraction of in-cluster mergers. Banerjee also finds this, and it seems a property of low-mass clusters. 

P23: "More massive DBHs that sink to the cluster core generate more thermal energy, expanding the outer envelope of the cluster (see details in section. 3.2) and resulting in the earlier dissolution of the low-�� host cluster. " I think the authors are confusing cause and effect here: the DBHs provide the energy that the cluster requires (Henon's principle). The faster evolution/expansion at low Z is because of the wider mass spectrum, i.e. the larger psi in the relaxation time (see earlier point on this). So, if there would be an other heat source (say, an IMBH), but with otherwise the same mass function of stars and BHs, the cluster r_h would evolve in the same way. 

Finally: various groups have shown that eccentric mergers in GW data must have been created dynamically. I wonder whether any of the mergers here still have significant eccentricity (~>0.05) at LIGO-Virgo frequencies. Can the authors comment on this?

==> Referee_response.txt <==
P3: More info BH kicks are needed to understand what is done. Perhaps a useful additional plot would be to show the initial BH mass function for the 3 values of Z, and the (dispersion of) the kick velocities as a function of BH mass. 



P3: worth mentioning that ARchain includes Post Newtonian corrections (Mikkola & Merritt 2008)

P3: not clear how secondary masses are sampled. 

P3: how are the cluster orbits with respect to the disc?

P3: it would be useful to provide an initial Jacobi radius to be able to compare to r_h (i.e. to estimate the strength of the tides). 

P3: Table 1: can the authors add the ex-situ mergers as well?

P3: the GC ids are a bit arbitrary: there are 150 GCs

P4: are the updated SSE/BSE versions available?

P4: what is meant with "tidal and shock stripping"? The orbits are circular, so there are no bulge shocks. It is not clear whether the orbits are inclined wrt the disc (comment above). If not, disc shocks also play no role. 

P5: "A useful way to track this is through studying the evolution of the cluster Lagrangian radii" Lagrangian radii do not provide any insight into equipartition. You could look at the mean mass within these shells. 

P6: eq 1: the argument of the natural logarithm is 0.02N for multi mass systems or 0.11N for equal-mass clusters (Giersz & Heggie 1994). A gravitational constant is needed to make the rhs in the same units as the lhs. R should be R_h. It would also be good to add the constant of proportionality and give the definition of the average relaxation time within r_h (i.e. t_rh), because that quantity has been mentioned already and it used in later plots. Also, there is an additional psi in the denominator in the original definition by Spitzer & Hart 1971, which equals unity or equal-mass clusters, but can be quite substantial when the cluster has BHs (e.g. Antonini & Gieles 2020; Wang 2020). 

P7: the difference in mass loss rate for clusters with different Z and otherwise identical ICs is intriguing and perhaps worth looking into a bit more. I suspect it might be the result of the relatively large r_h relative to the Jacobi/tidal radius. Breen & Heggie 2013 showed that there exists a critical mass fraction in BHs of ~10%, at which a cluster would lose BH mass at the same rate as stellar mass and therefore maintain a constant BH mass fraction. Gieles et al. 2021 showed for Palomar 5 that dense clusters eject their BHs before filling the tidal radius to end below this critical BH fraction, while lower densities result in BH fraction that increase to 100% (see also Banerjee & Kroupa 2011). I suspect that the initial ratio r_h/r_J and the initial BH mass fraction is such that a small change in initial mass would push low-Z clusters into the regime of ever increase=ing BH mass fraction. The larger R_h of M-03 (and M-02) in Fig. 5 confirm this. The more similar mass evolution of M-08 and M-10 inferred from Table 1 suggests that differences in Z plays a smaller role for more compact clusters, although these models should probably be evolved for longer to be able to conclude something. Can the authors do this? It would be interesting to plot the fraction of the total cluster mass in BHs for (e.g.) models M-01-03 and M-08 and M-10. I suspect that for M-02 and M-03, the slightly higher initial mass fraction in BHs leads to 100% BH clusters, that have an increasing mass loss rate near dissolution (see also Giersz et al. 2019 and Wang 2020)

P8: Fig. 7 perhaps more instructive to do this in terms of mass, rather than number. Or both.

P8: the number of elapsed relaxation times can be shorter *if* expressed in terms of the relaxation time for single mass clusters (as is done here). If the effect of larger psi for BH-rich clusters is included, the number of elapsed relaxation times would be ~20-30. It is fine if the authors stick to the "classical" definition, but it is worth mentioning a word of caution.

P8: I am not convinced by the snowball effect: if stars are lost, the escape velocity does not necessarily reduce. The cluster could contract as a result of mass loss, thereby increasing V_esc. What happens depends on the energy that the escapers carry away. I find the related Fig 9 not very informative. 

P8: "While the models of higher initial density have a slightly lower rate of ejected stars in general, the overriding factor in determining this appears to be ��." This is based on the comparison of mass evolution shown in Fig. 7 and escapers in Fig. 7 (bottom), which are only showing the first ~ Gyr. To be able to conclude that metallicity is the "overriding factor" models, 08 and 10 need to be run until dissolution. I suspect that r_h/r_J is also very important, in the sense that the variations in t_diss seen with different Z only occur for initially large cluster (i.e. Roche filling). 

P8: bottom right: it is not demonstrated that more mass in DBH causes the cluster evolve differently. It would also be nice to understand whether there is also a difference in the number of DBHs.

P9: end of sec 3.3: "effect" -> "affect"

P11: I am not sure I understand this sentence: "converting 55% of the ZAMS mass to BHs compared to 27% for M-01". Is this the fraction of the total zams mass of BH progenitor stars?

P11: Fig. 12: I would like to understand how many of the DBHs you find are primordial of origin, and how many have formed dynamically. In the end of p12, you mention that there are no primordial DBHs at 1 Gyr. If this implies that all DBHs have been created dynamically, it would be worth mentioning this in relation to Fig. 12, including an explanation for why none of the primordial binaries survive. If BHs are small/zero, I would have expected quite a number of primordial massive star binaries to produce 'hard DBHs'.

P13: Not clear why there should be a saddle point. Also, the reference to a saddle point is made in various contexts and this is confusing: in the abstract it refers only to density and in a 1-d parameers space there are no saddle points. Here on P13 it is in a 3d space, and P20 it is in "cluster initial density versus number of incluster mergers parameter space". This also confuses me, because the number of incluster mergers is not a model parameter, but an outcome. So the authors need to define what they mean. It seems they mean a maximum in the number of mergers as a function of density, but I mm not convinced by this (see below). 

P15: the discussion on survivability is a bit muddy. This quantity is essentially the inverse of the encounter rate. It would be nice to do a bit of analytic estimates of what is expected. In the gravitational focussing regime, the encounter rate depends on density (rho) and velocity disperson (sigma) as (Hills & Day 1976)

R ~ rho/(a*sigma)

Where a is the semi-major axis. If the binaries are produced dynamically, we can then also assume that a ~ m/sigma^2, where m is the mass of the BH in the binary (which I assume to be equal mass) such that 

R ~ rho*sigma/m

So R does not only depend on rho, but also on sigma and m. The latter suggests that there are fewer encounters at low Z, do you see this?. Because sigma~M^(1/3) rho^(1/6), there is an additional cluster mass M dependence, with the rate being higher in more massive clusters, do you see this?

P15: sec 5.2.1./Fig. 18: are these chirp masses for primordial DBHs? Or for dynamically formed DBHs? I suspect the latter, but it is probably good to state this in the start of sec 5.2.1

P17: I am struggling to understand this sentence: "a ��orb distribution favouring long-periods may hint towards heightened DBH interactions actually prohibiting DBH mergers or enhancing them" If there are many long period binaries, doesn't that suggest there are in fact few interactions? 

P17: The attempt to find a signal in the 4 parameters that describe the properties of the BH population is perhaps unnecessarily complicating things. Henon 1961, 1965, 1975 showed that binaries provide the energy to sustain the cluster relaxation process. This can be used as a recipe for the hardening rate and even the merger rate of DBHs (Antonini et al. 2019; Antonini & Gieles 2020). 

P17: Fig. 20: related to the point above: changing only the radius by a factor of 2, results in a velocity dispersion that is a factor of sqrt(2) higher, hence binding energies of hard binaries are a factor of 2 larger, hence a is a factor of 2 smaller and P is a factor of 2^1.5 ~ 2.8 shorter. 

P18: "Orbital �� is mathematically connected to binary orbital separation (through latus-rectum), which in turn makes binding energy an implicit function of ��", you can write Ebinding as a function of e, but you don't have to: Ebinding = Gm1m2/(2a) where a is the semi-major axis. 

P18: "This is expected owing to the higher rate of DBH activity for M-03 with stronger gravitational perturbations from massive BHs or exchange interac- tions creating slightly more eccentric binary orbits." I always thought that all interactions and exchanges give rise to the thermal distribution. Can the author backup the claim that strong interactions with massive perturbers and exchanges give rise to higher eccenrtiities? 

P19: the relation t_delay(e) is not "exponential"

P19: "the increased intensity of dynamical interactions also results in more elliptic orbits" as mentioned earlier, I don't think this is true: the dynamically formed DBHs will follow the thermal distribution, which is constant in time. I may be missing something, and then the authors should demonstrate that more interactions leads to more eccentric orbits, compared to the thermal distribution. 

P20: I find Fig. 23 a bit redundant, the information is conveyed in the text. 

P20: it is mentioned that M-07 has Z=0.0005, but the table says Z=0.005

P20: The absence of in cluster mergers in M-07 relative to M-05, M-08 and the related "saddle point" are a bit over interpretation of the results. These models are stochastic, so something meaningful can only be said if all these models are repeated several times. Also, M-07 as 3 ex-situ mergers, so in terms of total mergers I think the is no optimum density. Perhaps there is, but it can not be concluded from these data. Therefore, "extreme dynamical activity may also hamper compact binary merger" can not be concluded. If the authors want to conclude this, they need to also explain why the Rodriguez et al. models (and all other models) find a clear increase of N_mergers with density. 

P20: maybe clearer to use "BH1" and "BH2" instead of "Star1/Star2"

P20: It seems like the mergers in M-03 formed from a triple that formed in a binary-binary encounter, is that correct? Is the final merger mediated by Lidov-Kozai?

P22: Rodriguez et al. 2016c has no Table 1, so I don't see where the quoted values come from. Perhaps the authors meant 2016a?

P22: when the others say " radii of 1–2 pc at various metallicities (see their Table 1) are 8.0×10−5 mergers/M and 15.8×10−5 mergers/M respectively,", I believe the higher rates refer to the smaller clusters, so the word "respectively" is misleading here. 

P22: the comparison with other studies in terms of efficiency per unit of cluster mass is interesting. The fact that the efficiency (expressed like this) is higher in more massive and more compact clusters is higher is well known. Hong et al. 2018 show that this efficiency scales with M and rh as M^0.3 rh^-0.9 and Antonini & Gieles 2020 find M^0.6 rh^-0.67. Given that the Rodriguez et al models are a factor of ~10 more massive, and a factor of 2-3 smaller, we expect an efficiency that is a factor of ~3x2 = 6 higher. With that in mind, you could argue that the efficiencies reported here are high!

P22: It would be nice to comment on the relatively high fraction of in-cluster mergers. Banerjee also finds this, and it seems a property of low-mass clusters. 

P23: "More massive DBHs that sink to the cluster core generate more thermal energy, expanding the outer envelope of the cluster (see details in section. 3.2) and resulting in the earlier dissolution of the low-�� host cluster. " I think the authors are confusing cause and effect here: the DBHs provide the energy that the cluster requires (Henon's principle). The faster evolution/expansion at low Z is because of the wider mass spectrum, i.e. the larger psi in the relaxation time (see earlier point on this). So, if there would be an other heat source (say, an IMBH), but with otherwise the same mass function of stars and BHs, the cluster r_h would evolve in the same way. 

Finally: various groups have shown that eccentric mergers in GW data must have been created dynamically. I wonder whether any of the mergers here still have significant eccentricity (~>0.05) at LIGO-Virgo frequencies. Can the authors comment on this?
